Uniformly well-posed hybridized discontinuous Galerkin/hybrid mixed discretizations for Biot's consolidation model

We consider the quasi-static Biot's consolidation model in a three-field formulation with the three unknown physical quantities of interest being the displacement $\boldsymbol{u}$ of the solid matrix, the seepage velocity $\boldsymbol{v}$ of the fluid and the pore pressure $p$. As conservation of fluid mass is a leading physical principle in poromechanics, we preserve this property using an $\boldsymbol{H}(\operatorname{div})$-conforming ansatz for $\boldsymbol{u}$ and $\boldsymbol{v}$ together with an appropriate pressure space. This results in Stokes and Darcy stability and exact, that is, pointwise mass conservation of the discrete model. The proposed discretization technique combines a hybridized discontinuous Galerkin method for the elasticity subproblem with a mixed method for the flow subproblem, also handled by hybridization. The latter allows for a static condensation step to eliminate the seepage velocity from the system while preserving mass conservation. The system to be solved finally only contains degrees of freedom related to $\boldsymbol{u}$ and $p$ resulting from the hybridization process and thus provides, especially for higher-order approximations, a very cost-efficient family of physics-oriented space discretizations for poroelasticity problems. We present the construction of the discrete model, theoretical results related to its uniform well-posedness along with optimal error estimates and parameter-robust preconditioners as a key tool for developing uniformly convergent iterative solvers. Finally, the cost-efficiency of the proposed approach is illustrated in a series of numerical tests for three-dimensional test cases.

==> tabledata/2d_order_1.dat <==
6	0.05296588089681155	0.0054696012333586095	2.2218068039419285	0.18020014360177114	0.9739259104175237
24	0.04879615037983135	0.004872874101873878	2.2214414690791786	0.17793880884375782	0.5712239194201587
96	0.022474791428348625	0.001083464627642091	2.221441469079179	0.08147932878196795	0.2816014026231343
384	0.010910873608265786	0.0002569802984463594	2.2214414690791786	0.040226161431177666	0.14204818433069816
1536	0.005420984383887481	6.294458285613617e-05	2.22144146907918	0.020057644826557617	0.07125695739500504
6144	0.002707489300540879	1.559755800239475e-05	2.2214414690791764	0.010022130873713384	0.03566051564470094


==> tabledata/2d_order_2.dat <==
6	0.045710841873620324	0.005065360004848349	1.6731380565552127	0.1532603117701809	0.29026631270561176
24	0.010630832938228198	0.0005898897247898164	0.7436905719424244	0.0312242020673273	0.0816872906157874
96	0.0029997582309984434	7.395586463234664e-05	0.38010541290354677	0.00786538228627508	0.026810519576291648
384	0.0007723988108188677	9.276501869592985e-06	0.19088995256566327	0.0019687287289485915	0.006943827598469703
1536	0.00019392294646265008	1.1647832119221928e-06	0.09554622361026065	0.0004923247171103386	0.0017533074407490457
6144	4.851190030542302e-05	1.460873979084967e-07	0.047785629152143724	0.00012308993113571305	0.00043989032082625295


==> tabledata/2d_order_3.dat <==
6	0.00884374685274383	0.0005071216333523856	0.2729265199813085	0.006247648246626007	0.09687170687032122
24	0.002343807003847277	6.740517549246063e-05	0.1431623646306074	0.0038775127435579384	0.01010628196894606
96	0.0003084217005805856	4.3071933465229906e-06	0.0365028045441106	0.000456252975448396	0.001344619138095218
384	3.711178333778603e-05	2.5425474698110053e-07	0.009172023703079351	5.662568335139901e-05	0.00017099003665718373
1536	4.575986131065168e-06	1.5567036300243737e-08	0.0022958922252487306	7.0680159247630146e-06	2.1511777914141894e-05
6144	5.690948303541737e-07	9.649010314193874e-10	0.0005741533845698664	8.83200788376908e-07	2.6960400043806163e-06


==> tabledata/2d_order_4.dat <==
6	0.00327936256816333	0.0002644323121791122	0.19771413643894445	0.002342321636437553	0.010429028216310096
24	0.0002773400550254285	1.0102477116344592e-05	0.019392914068972145	0.0001133247448091654	0.0008265915589515648
96	1.578211797530256e-05	2.8802671891463547e-07	0.0024702267449469902	7.376555610602733e-06	5.2690191060316845e-05
384	9.836857868045258e-07	8.947229023753106e-09	0.000310122806640755	4.6645188910115285e-07	3.3199976597046184e-06
1536	6.149564581864992e-08	2.795790787499885e-10	3.880729080970399e-05	2.9238955667268187e-08	2.0850062120032512e-07
6144	3.842815155171198e-09	8.736007252103972e-12	4.852219815146468e-06	1.828783630627499e-09	1.3066147725719299e-08


==> tabledata/2d_order_5.dat <==
6	0.00028126462613605553	1.7462104271519733e-05	0.006621966209125932	0.00017980371099194904	0.002078483233022539
24	2.555195092444856e-05	4.504129826734651e-07	0.0014213768928405931	2.595904929670697e-05	5.389183546092644e-05
96	7.879998962845033e-07	7.693328487908537e-09	9.013277316470954e-05	7.17836104363371e-07	1.8196620550122892e-06
384	2.445261445907214e-08	1.2169128383099967e-10	5.655147768003674e-06	2.2024651216685952e-08	5.7936263776185336e-08
1536	7.608971422836297e-10	1.9033573170699796e-12	3.537882101766952e-07	6.855219850862858e-10	1.8232346337893645e-09
6144	2.8242695004480355e-11	6.306552648798582e-14	2.2117504637432997e-08	2.1402078211665117e-11	5.715392841043115e-11


==> tabledata/3d_order_1.dat <==
48	0.005227449771717743	0.00048743300287077134	1.9238247452428154	0.17875881635511925	0.938029629205696
384	0.0026306366398559894	0.0001696907610001353	1.9238247452428159	0.09582572511825986	0.4947651951144149
3072	0.0013295024502456736	5.234170577436774e-05	1.9238247452428134	0.04878907706777089	0.25069964409994755
24576	0.0006631515813347822	1.4453638817230519e-05	1.9238247452428134	0.024506275864878867	0.12577216958101642


==> tabledata/3d_order_2.dat <==
48	0.004783888455125389	0.0004726292199702656	1.0725965368017918	0.06390616021392538	0.27644549113542194
384	0.000858065493241947	4.222456711077921e-05	0.5820959653139401	0.017326655307679788	0.0742414347456475
3072	0.00019385851489781293	3.5495123082639975e-06	0.2974833013245846	0.004421505259018461	0.018976466208924396
24576	4.617265221489976e-05	3.361482582452319e-07	0.14958210011137416	0.0011110440786274447	0.004782518494704592


==> tabledata/3d_order_3.dat <==
48	0.001159698754824411	7.426135402134066e-05	0.4422936039359659	0.008542651836505722	0.05282309324861693
384	0.00012683028766367077	3.6381075572297214e-06	0.12205880996355477	0.001040986870506061	0.006785802752549436
3072	1.5384395189638782e-05	2.0881187389926046e-07	0.03131641563860158	0.00012830938518940084	0.0008564980891275221
24576	1.8812015427661355e-06	1.2158359754320982e-08	0.007881146860190147	1.5967981613171428e-05	0.000107820904318774


==> tabledata/Rinv_robustness_h1pc_minres.dat <==
1	28	32	34	35
100	36	46	48	52
10000	43	54	58	58
1000000	44	58	63	72
100000000	41	55	62	71
10000000000	39	51	56	65
1000000000000	36	47	52	59


==> tabledata/Rinv_robustness_minres.dat <==
1	9	9	10	10
100	21	21	25	25
10000	18	20	23	24
1000000	15	15	16	16
100000000	12	14	13	14
10000000000	12	12	12	12
1000000000000	11	11	12	12


==> tabledata/S_robustness_h1pc_minres.dat <==
1	28	32	34	35
0.01	27	32	33	35
0.0001	27	31	32	33
1e-06	27	31	32	33
1e-08	27	31	32	33
1e-10	27	31	32	33
1e-12	27	31	32	33
1e-14	27	31	32	33
1e-16	27	31	32	33


==> tabledata/S_robustness_minres.dat <==
1	9	9	10	10
0.01	9	9	9	9
0.0001	9	9	9	9
1e-06	9	9	9	9
1e-08	9	9	9	9
1e-10	9	9	9	9
1e-12	9	9	9	9
1e-14	9	9	9	9
1e-16	9	9	9	9


==> tabledata/lam_robustness_h1pc_minres.dat <==
1	28	32	34	35
10	27	31	32	33
100	25	29	31	32
1000	24	28	31	32
10000	24	28	29	30
100000	22	27	29	30
1000000	22	26	28	29


==> tabledata/lam_robustness_minres.dat <==
1	9	9	10	10
10	7	7	9	9
100	6	5	7	7
1000	4	4	4	4
10000	4	4	4	4
100000	3	3	3	3
1000000	3	3	3	3

